An End-to-End Computer Vision Methodology for Quantitative Metallography

Metallography is crucial for a proper assessment of material's properties. It involves mainly the investigation of spatial distribution of grains and the occurrence and characteristics of inclusions or precipitates. This work presents an holistic artificial intelligence model for Anomaly Detection that automatically quantifies the degree of anomaly of impurities in alloys. We suggest the following examination process: (1) Deep semantic segmentation is performed on the inclusions (based on a suitable metallographic database of alloys and corresponding tags of inclusions), producing inclusions masks that are saved into a separated database. (2) Deep image inpainting is performed to fill the removed inclusions parts, resulting in 'clean' metallographic images, which contain the background of grains. (3) Grains' boundaries are marked using deep semantic segmentation (based on another metallographic database of alloys), producing boundaries that are ready for further inspection on the distribution of grains' size. (4) Deep anomaly detection and pattern recognition is performed on the inclusions masks to determine spatial, shape and area anomaly detection of the inclusions. Finally, the system recommends to an expert on areas of interests for further examination. The performance of the model is presented and analyzed based on few representative cases. Although the models presented here were developed for metallography analysis, most of them can be generalized to a wider set of problems in which anomaly detection of geometrical objects is desired. All models as well as the data-sets that were created for this work, are publicly available at https://github.com/Scientific-Computing-Lab-NRCN/MLography.

==> shape_blank_label/summary.txt <==
Model: "model"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
input_1 (InputLayer)         [(None, 100, 100, 1)]     0         
_________________________________________________________________
conv2d (Conv2D)              (None, 100, 100, 256)     6656      
_________________________________________________________________
max_pooling2d (MaxPooling2D) (None, 50, 50, 256)       0         
_________________________________________________________________
conv2d_1 (Conv2D)            (None, 50, 50, 256)       1638656   
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 25, 25, 256)       0         
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 25, 25, 256)       1638656   
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 13, 13, 256)       0         
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 13, 13, 256)       1638656   
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 7, 7, 256)         0         
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 7, 7, 256)         1638656   
_________________________________________________________________
up_sampling2d (UpSampling2D) (None, 14, 14, 256)       0         
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 10, 10, 256)       1638656   
_________________________________________________________________
up_sampling2d_1 (UpSampling2 (None, 20, 20, 256)       0         
_________________________________________________________________
conv2d_6 (Conv2D)            (None, 16, 16, 256)       1638656   
_________________________________________________________________
up_sampling2d_2 (UpSampling2 (None, 32, 32, 256)       0         
_________________________________________________________________
conv2d_7 (Conv2D)            (None, 28, 28, 256)       1638656   
_________________________________________________________________
up_sampling2d_3 (UpSampling2 (None, 56, 56, 256)       0         
_________________________________________________________________
flatten (Flatten)            (None, 802816)            0         
_________________________________________________________________
dense (Dense)                (None, 500)               401408500 
_________________________________________________________________
dense_1 (Dense)              (None, 10000)             5010000   
_________________________________________________________________
reshape (Reshape)            (None, 100, 100, 1)       0         
=================================================================
Total params: 417,895,748
Trainable params: 417,895,748
Non-trainable params: 0
_________________________________________________________________


==> shape_same_label/summary.txt <==
Model: "model"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
input_1 (InputLayer)         [(None, 100, 100, 1)]     0         
_________________________________________________________________
conv2d (Conv2D)              (None, 100, 100, 256)     6656      
_________________________________________________________________
max_pooling2d (MaxPooling2D) (None, 50, 50, 256)       0         
_________________________________________________________________
conv2d_1 (Conv2D)            (None, 50, 50, 256)       1638656   
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 25, 25, 256)       0         
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 25, 25, 256)       1638656   
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 13, 13, 256)       0         
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 13, 13, 256)       1638656   
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 7, 7, 256)         0         
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 7, 7, 256)         1638656   
_________________________________________________________________
up_sampling2d (UpSampling2D) (None, 14, 14, 256)       0         
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 10, 10, 256)       1638656   
_________________________________________________________________
up_sampling2d_1 (UpSampling2 (None, 20, 20, 256)       0         
_________________________________________________________________
conv2d_6 (Conv2D)            (None, 16, 16, 256)       1638656   
_________________________________________________________________
up_sampling2d_2 (UpSampling2 (None, 32, 32, 256)       0         
_________________________________________________________________
conv2d_7 (Conv2D)            (None, 28, 28, 256)       1638656   
_________________________________________________________________
up_sampling2d_3 (UpSampling2 (None, 56, 56, 256)       0         
_________________________________________________________________
flatten (Flatten)            (None, 802816)            0         
_________________________________________________________________
dense (Dense)                (None, 500)               401408500 
_________________________________________________________________
dense_1 (Dense)              (None, 10000)             5010000   
_________________________________________________________________
reshape (Reshape)            (None, 100, 100, 1)       0         
=================================================================
Total params: 417,895,748
Trainable params: 417,895,748
Non-trainable params: 0
_________________________________________________________________

